Seqret: Mining Rule Sets from Event Sequences

Summarizing event sequences is a key aspect of data mining. Most existing methods neglect conditional dependencies and focus on discovering sequential patterns only. In this paper, we study the problem of discovering both conditional and unconditional dependencies from event sequence data. We do so by discovering rules of the form $X \rightarrow Y$ where $X$ and $Y$ are sequential patterns. Rules like these are simple to understand and provide a clear description of the relation between the antecedent and the consequent. To discover succinct and non-redundant sets of rules we formalize the problem in terms of the Minimum Description Length principle. As the search space is enormous and does not exhibit helpful structure, we propose the Seqret method to discover high-quality rule sets in practice. Through extensive empirical evaluation we show that unlike the state of the art, Seqret ably recovers the ground truth on synthetic datasets and finds useful rules from real datasets.

==> expres/exp_alph_size_aggregated_results.csv <==
x-,method-,F1-mean,F1-std,precision-mean,precision-std,recall-mean,recall-std
1,cossu,0.4228748775755597,0.009146171506185349,0.3121602367871362,0.011362403717854632,0.6570119047619046,0.025222189954096846
1,poerma,0.16555629092646768,0.008721818734918967,0.09208651749259411,0.0055145176588414675,0.8226111111111113,0.016893173317744103
1,poermh,0.0786332994802483,0.002805135495747691,0.041276720085175835,0.0015567848246869828,0.8293194444444445,0.004283901404218576
1,secret,0.9252671064683964,0.023513674721374885,0.9155441167628666,0.04184933679948325,0.936204365079365,0.010744820385430759
1,sqs,0.5512376272214793,0.01119542952260562,0.4094457261222894,0.01232017989448862,0.84375,0.0
1,sqsrules_greedywoalph,0.6191626145134462,0.04392910314504384,0.6875,0.0,0.5665178571428572,0.06895435768591822
1,sqsrules_splitall,0.5517584605548126,0.011962946224770739,0.40983635112228944,0.012847569138895693,0.84453125,0.0034938562148434248
1,sqsrules_splitgreedy,0.8179324120373768,0.014877817263568786,0.792928116569421,0.026870825580678853,0.8450446428571429,0.004909432505307293
1,squish,0.573774659847073,0.018249682134516124,0.43616997490312637,0.020751246867906265,0.8394642857142858,0.008794100160729963
1,tns,0.5606804053125342,0.01491224378000573,0.5529280045351473,0.019617653459926065,0.5689434523809523,0.014919772360097231
2,cossu,0.4146726423372729,0.0065122420580598925,0.30096874510224075,0.00792103963705144,0.6673749999999998,0.017812420908391642
2,poerma,0.12718274619976103,0.0072262155726819785,0.06888341710926875,0.004262122222183654,0.8307847222222223,0.00905918681454032
2,poermh,0.07651110818064133,0.0016575621120296364,0.040099305547645306,0.0009147940871851197,0.8324722222222224,0.0021306040655669875
2,secret,0.9352745630772631,0.011559549566462931,0.9299470470006181,0.02303416483827245,0.9409702380952378,0.001917229585710073
2,sqs,0.5329171143876286,0.009538360752780986,0.38952686122017516,0.010178744322879027,0.84375,0.0
2,sqsrules_splitall,0.5329171143876286,0.009538360752780986,0.38952686122017516,0.010178744322879027,0.84375,0.0
2,sqsrules_splitgreedy,0.8174190725108735,0.010721740239333862,0.7866391790576572,0.026703296216234098,0.8515451388888889,0.010913745903151858
2,squish,0.5787387525785247,0.021857872226152198,0.44114869059357176,0.024943062577371073,0.8426785714285714,0.004791574237499583
2,tns,0.5639954047802072,0.007614451661638441,0.5522392290249435,0.012407143362665454,0.576440476190476,0.007403721247860994
3,cossu,0.415158413137984,,0.3050387596899224,,0.6497023809523809,
3,poerma,0.12889918708119102,0.009969629800131993,0.06990889468127093,0.005869978857713127,0.8305208333333335,0.009057909118146048
3,poermh,0.07719724402376908,0.0016545276822342255,0.04047702097102833,0.0009142388714267201,0.8322083333333335,0.0023353427020594763
3,secret,0.9352181634376222,0.013044431950705971,0.931692176870748,0.02364187924732334,0.9390664682539681,0.006051970676189257
3,sqs,0.5280440171738469,0.012605616192166349,0.3844014550005853,0.013313635208586777,0.84375,0.0
3,sqsrules_splitall,0.5285400489198786,0.013108485695458716,0.3847648270936086,0.013639814111657163,0.84453125,0.00349385621484342
3,sqsrules_splitgreedy,0.8136391403427179,0.022261580246000376,0.7810501446269111,0.046589134620654414,0.8511111111111109,0.011048457307216937
3,squish,0.5808410850022848,0.027885570133960882,0.44360210428124025,0.03231670367797589,0.84375,0.0
3,tns,0.5651888471212521,0.010377315235594192,0.5539115646258506,0.015934933707642224,0.5771220238095236,0.007436283906662918
4,poerma,0.12006536424580394,0.006919101698904596,0.06472867473833947,0.0040354821772043675,0.8305208333333335,0.009057909118146027
4,poermh,0.07658105853242239,0.001615684018513273,0.04013832608324638,0.000892519637181793,0.8322083333333335,0.0023353427020594867
4,secret,0.9374225706542776,0.00971672099606692,0.9352560468631894,0.01624645933276059,0.9396974206349202,0.003482764607812165
4,sqs,0.5184248632797777,0.012119364162881239,0.37428389936540735,0.012597194689358115,0.84375,0.0
4,sqsrules_splitall,0.5189208950258093,0.013032838907580535,0.37464727145843063,0.013237100464860074,0.84453125,0.003493856214843419
4,sqsrules_splitgreedy,0.818869172154605,0.014049006673752338,0.7887377919986616,0.026754359926654328,0.8519791666666666,0.00825614532280611
4,tns,0.5621885246715493,0.010797429378540625,0.5504705215419503,0.01645890211623411,0.5746666666666667,0.009903317383097259
5,poerma,0.12115697897078974,0.008405320926544207,0.06537253508009916,0.004948611399553276,0.8310486111111113,0.009052370349837543
5,poermh,0.07670071039822896,0.00162552134173781,0.04020284389366364,0.0008977530272620893,0.8327222222222224,0.0019002923751652407
5,secret,0.937837785520712,0.011799305665242744,0.936780990173847,0.016525438133034136,0.9389474206349204,0.006836866574061853
5,sqs,0.5163392502798987,0.009648072708603796,0.37206981309638126,0.010072615655743933,0.84375,0.0
5,sqsrules_splitall,0.5163392502798987,0.009648072708603796,0.37206981309638126,0.010072615655743933,0.84375,0.0
5,sqsrules_splitgreedy,0.8048151774210812,0.015284232398646885,0.7624149736887509,0.031936569436637356,0.85328125,0.008899273077166597
5,squish,0.5405690200210748,,0.3976744186046512,,0.84375,
5,tns,0.5655598916854153,0.009133844766375528,0.5558531746031747,0.014241909130144058,0.5757559523809522,0.006340660040231857
6,poerma,0.12083485622101253,0.008524244371043259,0.06518163960574112,0.0049686391267873865,0.8310486111111113,0.009052370349837541
6,poermh,0.07700541721057327,0.0018417455150356672,0.04037049772729588,0.0010151622429519023,0.8327222222222224,0.0019002923751652312
6,secret,0.9349032015851634,0.012074682439514432,0.9298448773448771,0.02300440807131826,0.9403065476190473,0.004001994585276178
6,sqs,0.5123957869322842,0.011712873055411147,0.36802527084682,0.01205318534242107,0.84375,0.0
6,sqsrules_splitall,0.5128692717807691,0.01185943906872217,0.3683649447598635,0.012113828874155541,0.84453125,0.0034938562148434313
6,sqsrules_splitgreedy,0.818061288163723,0.01741070071314012,0.7902129461111411,0.03447776528968672,0.8489409722222222,0.008682729990815376
6,squish,0.5649944567627494,,0.4246875,,0.84375,
6,tns,0.5610273508396164,0.009813099774368552,0.548341836734694,0.015092134123916344,0.5744910714285714,0.007531126358588368


==> expres/exp_conf_aggregated_results.csv <==
x-,method-,F1-mean,F1-std,precision-mean,precision-std,recall-mean,recall-std
1,cossu,0.6066847715426983,0.00775115916217461,0.6662499999999999,0.0018633899812498128,0.5570327380952381,0.012657738997593884
1,secret,0.914699332538172,0.035609047465619686,0.878483612301547,0.061392991834941076,0.9562589285714287,0.011689427603551732
1,sqs,0.7944173580649527,0.025950363420682767,0.7540894132179069,0.04641766762650075,0.8409374999999999,0.0024627153926638093
1,sqsrules_greedywoalph,0.8203967184549661,0.018680154475222352,0.8824120491248731,0.03246067657058707,0.7699999999999999,0.05163166580503056
1,sqsrules_splitall,0.7944173580649527,0.025950363420682767,0.7540894132179069,0.04641766762650075,0.8409374999999999,0.0024627153926638093
1,sqsrules_splitgreedy,0.9652698868532236,0.02630983761106597,0.9540377284752285,0.037404185252524154,0.9772614087301588,0.02020172566719697
1,squish,0.8285402505759362,0.015511117029744713,0.8152348565688902,0.029737836672882063,0.8428308823529411,0.001837086037803932
1,tns,0.5425999670735222,0.004013500375845131,0.5274206349206347,0.007905012695105375,0.5587797619047621,0.004507932003568869
2,cossu,0.4888334972209945,0.019445410672394484,0.4075313784016146,0.02660594440834947,0.6124682539682539,0.014424995168302432
2,poerma,0.0699349502715021,0.18415782680135573,0.07124141851666792,0.20363155419937132,0.8043621031746033,0.0838235739659062
2,poermh,0.0928611634807132,0.22220189987561922,0.10080042007886078,0.2438867227964422,0.791136904761905,0.09985071211508607
2,secret,0.9407738095238092,0.0013309928437498996,0.9407738095238092,0.0013309928437498996,0.9407738095238093,0.001330992843749874
2,sqs,0.643195594638436,0.015141276130469193,0.5199449877091599,0.019783578790162754,0.84375,0.0
2,sqsrules_greedywoalph,0.5464371873965841,0.11010813425453657,0.6946496212121213,0.01835850353357845,0.4648660714285713,0.13042158870196105
2,sqsrules_splitall,0.643195594638436,0.015141276130469193,0.5199449877091599,0.019783578790162754,0.84375,0.0
2,sqsrules_splitgreedy,0.9499831289791076,0.032487263962780843,0.9249863084781564,0.04965870831916688,0.9774305555555556,0.02006534008700123
2,squish,0.6927168367346938,0.011268281094853342,0.5877155172413794,0.016133416213311158,0.84375,0.0
2,tns,0.5692657134977667,0.012049232723683046,0.5605905139833712,0.019022825472301937,0.5784474206349206,0.007277722531651562
3,cossu,0.42655897543268356,0.012826158616342438,0.32756516919528594,0.012375600929757622,0.6117713844797176,0.01679321317569722
3,poerma,0.11887129005545238,0.11538376112059873,0.08019913630231626,0.1380818670784536,0.8168303571428573,0.061233703578644626
3,poermh,0.056502364710093345,0.14096400208160192,0.048653685380047086,0.16086425447685201,0.8201994047619049,0.05349111080321116
3,secret,0.9396196283391403,0.003830662330792326,0.9385204081632649,0.00874652440178489,0.9407738095238093,0.0013309928437498701
3,sqs,0.566602708555469,0.014034740771464979,0.42669770154502923,0.015998582923574214,0.84375,0.0
3,sqsrules_greedywoalph,0.6064724884971626,0.07025978223090566,0.6875,0.0,0.55078125,0.09551758258039131
3,sqsrules_splitall,0.566602708555469,0.014034740771464979,0.42669770154502923,0.015998582923574214,0.84375,0.0
3,sqsrules_splitgreedy,0.8558133596359333,0.024035010584141377,0.8255406649258552,0.03749683978493387,0.8897395833333335,0.027647371848674693
3,squish,0.6234079159551096,0.024237402616626956,0.49541158639372923,0.02969611105378591,0.8423214285714286,0.005532833351724918
3,tns,0.5667688785574757,0.00922353732604001,0.5575340136054423,0.013317657674791848,0.5766428571428572,0.013057667110414185
4,cossu,0.4197222222222221,,0.3147916666666666,,0.6295833333333332,
4,poerma,0.11916253024620818,0.010032164532315625,0.06422618934374104,0.005865038336611009,0.8305208333333335,0.009057909118146027
4,poermh,0.07645295253071033,0.0015080688874279256,0.04006783420945191,0.0008336049163187438,0.8322083333333335,0.0023353427020594867
4,secret,0.939827482163863,0.002901111767865473,0.9404761904761901,0.0,0.9391964285714283,0.005723269228124462
4,sqs,0.5302844025291392,0.013602291256462227,0.3868020456168744,0.014387047951358128,0.84375,0.0
4,sqsrules_greedywoalph,0.6419187826960704,0.02524469136357018,0.6872253787878788,0.0008463304213962249,0.6036185515873015,0.04252865127985196
4,sqsrules_splitall,0.5302844025291392,0.013602291256462227,0.3868020456168744,0.014387047951358128,0.84375,0.0
4,sqsrules_splitgreedy,0.819523135544028,0.017621379506852004,0.7951335625928019,0.03412626815582458,0.8463368055555556,0.006393014297051637
4,squish,0.5836686351229953,0.02335025988550314,0.44668153336123817,0.027250649678850804,0.84375,0.0
4,tns,0.5612259555045379,0.010737180840778548,0.548466553287982,0.013767452914688208,0.5747202380952381,0.010367941896967763
5,poerma,0.1428792621689568,0.03508484790292493,0.07861561692472867,0.02040793965023892,0.8305208333333335,0.009057909118145987
5,poermh,0.07806614524572239,0.0027723869788773164,0.040959599497786256,0.0015325587960300954,0.8311666666666667,0.006318002373860004
5,secret,0.8188972030239562,0.040676530318740314,0.7904339120502287,0.05935767834893775,0.8520317460317461,0.03937435433977369
5,sqs,0.5007256895874344,0.011685171412704119,0.35610684471695714,0.011815348450069709,0.84375,0.0
5,sqsrules_greedywoalph,0.6413344495740435,0.03181700371931758,0.6868330627705628,0.0014586239783015798,0.6036185515873012,0.0514086051027368
5,sqsrules_splitall,0.5014783580790733,0.012021112056906305,0.3566426398774126,0.012004270696467468,0.845014880952381,0.004011179822278562
5,sqsrules_splitgreedy,0.8046530034626891,0.016429176908739844,0.7582479615830742,0.03251574879683131,0.8582862103174602,0.014209633660541988
5,squish,0.5283675194052009,0.030769536742631925,0.3854090896281414,0.03256105379700092,0.84375,0.0
5,tns,0.4955830638619706,0.045984291650134124,0.5302777777777781,0.0180121352737252,0.46927678571428577,0.07006022057506307


==> expres/exp_noise_80_aggregated_results.csv <==
x-,method-,F1-mean,F1-std,precision-mean,precision-std,recall-mean,recall-std
1,poerma,0.13467840171092738,0.020694621744453957,0.07343948877530486,0.012135641645486158,0.8305208333333335,0.009057909118146015
1,poermh,0.07715345383056146,0.0024585522305115874,0.0404540925036257,0.0013557304272209625,0.8322083333333335,0.0023353427020594607
1,secret,0.9348536028353605,0.013149527921965044,0.9315592145949287,0.02337349472580089,0.9384543650793651,0.006749713047846485
1,sqs,0.5059869748777213,0.0116397167340228,0.3614506490214898,0.011951469471207916,0.84375,0.0
1,sqsrules_greedywoalph,0.6356814259642768,0.0339981832805787,0.6867240860990862,0.0014464028397817804,0.5941765873015872,0.055479213513288154
1,sqsrules_splitall,0.5064604597262062,0.012055134787041495,0.3617903229345333,0.012206749249511557,0.84453125,0.0034938562148434235
1,sqsrules_splitgreedy,0.8130466782515666,0.019183401112539633,0.7770468136612353,0.037399319382769594,0.853814484126984,0.011477512095219813
1,squish,0.5649944567627494,,0.4246875,,0.84375,
1,tns,0.5637635644410621,0.013922378882484113,0.5526899092970524,0.021517403265383456,0.575577380952381,0.008259837466075602
2,cossu,0.40686860198569497,0.006189853931471218,0.2959848427586523,0.005984161316249857,0.6508849206349204,0.012878318528458334
2,poerma,0.1113652662530779,0.010085349034739033,0.05972529918750226,0.005820575841506516,0.8305208333333335,0.009057909118146017
2,poermh,0.0763434968265819,0.0018489048541434194,0.04000814701182824,0.0010213245654784133,0.8322083333333335,0.0023353427020594785
2,secret,0.9341807353022507,0.012308496180512373,0.9277629612451038,0.024322813626125494,0.9410218253968251,0.0018622498934084504
2,sqs,0.5412821851238381,0.012808714522439353,0.3985943367820494,0.01389646656120914,0.84375,0.0
2,sqsrules_greedywoalph,0.6300938452601934,0.038248793085251226,0.6872253787878788,0.0008463304213962187,0.584734623015873,0.06117544583165299
2,sqsrules_splitall,0.5412821851238381,0.012808714522439353,0.3985943367820494,0.01389646656120914,0.84375,0.0
2,sqsrules_splitgreedy,0.8180664621897437,0.019991813365713495,0.7923945442389736,0.04021199858636198,0.8467708333333335,0.007645614397118219
2,squish,0.5868057709720941,0.017093923012098656,0.4504415380413188,0.02026723120444291,0.8426785714285714,0.004791574237499583
2,tns,0.5655294459268967,0.00880213979431711,0.5554969765684054,0.014801363129390888,0.576108134920635,0.005784761447410574
3,cossu,0.42801567041506106,0.014275630675655413,0.3234832041843537,0.014903835264928205,0.6333075396825395,0.017993075518993103
3,poerma,0.09989031306154308,0.007518495689760706,0.05316560989691167,0.004276408549927827,0.8294583333333335,0.009916285805256954
3,poermh,0.07576337426149422,0.0021237556977867895,0.03969265438851805,0.001174806956515848,0.8311666666666667,0.006318002373860043
3,secret,0.9178192580027549,0.013465607146696517,0.912759783206212,0.021022837977639718,0.9232242063492062,0.01346000217229574
3,sqs,0.5867375381912222,0.013390280699564227,0.4499243821612243,0.01572980835777538,0.84375,0.0
3,sqsrules_greedywoalph,0.6190147527417771,0.05669051400232917,0.6872123015873015,0.0008855170300735072,0.5689980158730158,0.08243962480471839
3,sqsrules_splitall,0.5867375381912222,0.013390280699564227,0.4499243821612243,0.01572980835777538,0.84375,0.0
3,sqsrules_splitgreedy,0.840877754387663,0.01011640978383271,0.8370727362914863,0.019623168178053447,0.8449652777777779,0.003906503809168262
3,squish,0.6196018918153585,0.020360014031938555,0.49041854553607944,0.025949894320153863,0.8426785714285714,0.004791574237499584
3,tns,0.5611386948818311,0.017189378278068074,0.5579119425547999,0.018355230409488006,0.5654742063492064,0.0285777340780662
4,cossu,0.5265299923826962,0.02896789729683169,0.5109236687071012,0.048444379903985015,0.5513452380952382,0.0597816892255261
4,poerma,0.12589729157287957,0.048888835040857274,0.09949533455773886,0.1238933379429879,0.7638829365079365,0.19800786855183405
4,poermh,0.09950773078652894,0.0486101457688762,0.06643859273078884,0.06968535566118594,0.7696051587301588,0.18721612444398758
4,secret,0.7697964714341019,0.013640014226002431,0.7618846629560913,0.024373592947827764,0.7782738095238095,0.00802671686021899
4,sqs,0.682687950180072,0.011374412289688824,0.573431789289687,0.016031358395652666,0.84375,0.0
4,sqsrules_greedywoalph,0.5867931081099736,0.06529197760256672,0.6875,0.0,0.5193080357142855,0.09551758258039132
4,sqsrules_splitall,0.682687950180072,0.011374412289688824,0.573431789289687,0.016031358395652666,0.84375,0.0
4,sqsrules_splitgreedy,0.8430060641599818,0.003326982218357966,0.8433388157894737,0.0018388716920228572,0.8426785714285714,0.004791574237499581
4,squish,0.714175195633295,0.02207321913482131,0.6198188234179615,0.0333767172903737,0.84375,0.0
4,tns,0.5479447019624037,0.03512783299202182,0.5705413832199546,0.027298119507658196,0.5321835317460318,0.06190660726094883
5,cossu,0.0010000000000000005,0.0,0.0010000000000000005,0.0,0.0010000000000000005,0.0
5,secret,0.0010000000000000005,0.0,0.0010000000000000005,0.0,0.0010000000000000005,0.0
5,sqs,0.0010000000000000005,0.0,0.0010000000000000005,0.0,0.0010000000000000005,0.0
5,sqsrules_greedywoalph,0.0010000000000000005,0.0,0.0010000000000000005,0.0,0.0010000000000000005,0.0
5,sqsrules_splitall,0.0010000000000000005,0.0,0.0010000000000000005,0.0,0.0010000000000000005,0.0
5,sqsrules_splitgreedy,0.0010000000000000005,0.0,0.0010000000000000005,0.0,0.0010000000000000005,0.0
5,squish,0.0010000000000000005,0.0,0.0010000000000000005,0.0,0.0010000000000000005,0.0
5,tns,0.05970158360858122,0.023830141027802627,0.05686696900982615,0.021409580090477918,0.06432539682539683,0.028318570659887007


==> expres/exp_num_rules_aggregated_results.csv <==
x-,method-,F1-mean,F1-std,precision-mean,precision-std,recall-mean,recall-std
1,cossu,0.40402322219210274,0.011037561800847131,0.29231150793650795,0.016485128331233993,0.6559523809523811,0.024917096098954566
1,poerma,0.10592535621820254,0.030731718223845968,0.056905626948482294,0.01681138457793273,0.8287638888888891,0.018104740699675007
1,poermh,0.06444759662310492,0.020391238621343705,0.033651625188621574,0.010691139037029947,0.832138888888889,0.0037301565082913865
1,secret,0.9312039196748122,0.016770284412837972,0.9258658008658008,0.03188210664316721,0.9373015873015872,0.0123117484614733
1,sqs,0.4804653707306442,0.020356303047957814,0.33617511966696756,0.019889710375510055,0.84375,0.0
1,sqsrules_greedywoalph,0.6523468290951567,0.01724839426916292,0.686780753968254,0.0023464705791928072,0.6218353174603177,0.02846711681279779
1,sqsrules_splitall,0.48341760539386813,0.017128881663102547,0.3382224650541163,0.01724362747591476,0.8488568722943721,0.0095979454603104
1,sqsrules_splitgreedy,0.7845039406545143,0.02083520553399182,0.7125701266326264,0.040452976269184024,0.8749652777777776,0.01927726138774479
1,squish,0.5405560980764742,0.01712987892409152,0.39791222858169495,0.018546878263570443,0.84375,0.0
1,tns,0.5479571265999827,0.010270835319424102,0.5216666666666666,0.01151228599844689,0.5772380952380952,0.013479473461441606
2,cossu,0.42068644740916233,,0.30505291005290996,,0.6774999999999998,
2,poerma,0.12394438743106158,0.012524272132814382,0.06702828393203626,0.007312116950253692,0.8305208333333335,0.009057909118146017
2,poermh,0.07671973975942417,0.001966036691521891,0.040214962540223755,0.001084832247652076,0.8322083333333335,0.0023353427020594785
2,secret,0.9355215715557642,0.010313594727188262,0.9324385309679424,0.018633738954370448,0.938817693744164,0.006561662199605849
2,sqs,0.5294603298823629,0.012431256238706945,0.38589895966248605,0.013130391685592338,0.84375,0.0
2,sqsrules_greedywoalph,0.6383157452438135,0.02538388643430669,0.6872253787878788,0.000846330421396234,0.5973239087301586,0.04291331896754613
2,sqsrules_splitall,0.5285400489198786,0.013108485695458647,0.38476482709360854,0.013639814111657165,0.84453125,0.0034938562148434196
2,sqsrules_splitgreedy,0.8136391403427179,0.02226158024600037,0.7810501446269109,0.046589134620654435,0.8511111111111112,0.011048457307216944
2,squish,0.5808410850022848,0.02788557013396086,0.4436021042812402,0.03231670367797593,0.84375,0.0
2,tns,0.5651888471212521,0.010377315235594195,0.5539115646258506,0.015934933707642242,0.5771220238095238,0.007436283906662934
3,cossu,0.4242955325021786,0.004145112078374752,0.31776332703056825,0.015971944919210713,0.6414748677248676,0.04610223974164673
3,poerma,0.1302399875409635,0.011750341336700354,0.07070525160671669,0.006890623147410893,0.8314583333333339,0.006038606078763992
3,poermh,0.0812482292010498,0.0027885875143001636,0.04271265710154636,0.0015412503118503076,0.8318888888888892,0.004212001582573368
3,secret,0.9335239217619018,0.009962375940203804,0.932576400291917,0.013056548630703933,0.9345297619047616,0.008945821156883173
3,sqs,0.5470184440350272,0.013488501151244569,0.4048616948208035,0.014866992553646298,0.84375,0.0
3,sqsrules_greedywoalph,0.5986876750383746,0.06289563527258518,0.687308201058201,0.000590344686715689,0.5371428571428571,0.08886338085228582
3,sqsrules_splitall,0.5470184440350272,0.013488501151244569,0.4048616948208035,0.014866992553646298,0.84375,0.0
3,sqsrules_splitgreedy,0.820116078148218,0.018385989388784895,0.7943988534189923,0.03676468884655389,0.8486772486772486,0.007321384391539434
3,squish,0.5876410467138974,0.013665120208138974,0.45099097712538005,0.01610590371286383,0.84375,0.0
3,tns,0.5683577598875774,0.01033148640928263,0.5657712493599589,0.014276716029850494,0.5712486772486773,0.013082920659016074
4,cossu,0.47439963601592827,0.03202183945522709,0.42632095941824977,0.025109367881859867,0.5347569444444443,0.041858196064882246
4,poerma,0.1359704783599523,0.008056611759279143,0.07408858183886938,0.004776172808600306,0.8280510912698416,0.008923402775636005
4,poermh,0.08741302677847858,0.0022621892104033683,0.046135666738934586,0.001262459021681031,0.8307222222222224,0.00534840402372888
4,secret,0.9119079706547826,0.01234793173385546,0.9111979027070483,0.013540670868724519,0.912665674603174,0.012850072742861152
4,sqs,0.5669380113262048,0.010575500022733289,0.4269951108750396,0.011999034581974021,0.84375,0.0
4,sqsrules_greedywoalph,0.5455168341220997,0.08753058207882579,0.6875,0.0,0.46265625000000005,0.10616763497759593
4,sqsrules_splitall,0.5669380113262048,0.010575500022733289,0.4269951108750396,0.011999034581974021,0.84375,0.0
4,sqsrules_splitgreedy,0.820204560466245,0.010349871394037362,0.7964664129752659,0.02197266642277494,0.8458457341269842,0.006770995902032924
4,squish,0.5917282592428478,0.010024702124216054,0.45597605184080453,0.012189971243510683,0.842984693877551,0.0028635133062045676
4,tns,0.5659895633794954,0.009503701981778068,0.5673586914440568,0.011451394329627341,0.5648774801587304,0.014083638519643777
5,cossu,0.45333608886615434,0.01192100013099494,0.43154455398658986,0.03171748418340848,0.479632275132275,0.021615566133056555
5,poerma,0.14497397091286307,0.024462845043981662,0.0797351200033837,0.015414493230745913,0.8253392857142856,0.011950672507625623
5,poermh,0.09544418562722987,0.01116055968219787,0.05067888421785598,0.006403591579569276,0.8300888888888889,0.005163627005605474
5,secret,0.8647285061751581,0.01736355006635277,0.8615802023563452,0.019943237764550283,0.8679717813051142,0.016333005584938408
5,sqs,0.5798008294840069,0.00876775620443351,0.44171850313367195,0.010177269808699273,0.84375,0.0
5,sqsrules_greedywoalph,0.5188241608973373,0.08406221737901584,0.6873630007558578,0.00042167477622546365,0.4255178571428573,0.09558087612193311
5,sqsrules_splitall,0.5799426990644443,0.00823627914622748,0.44166556678157054,0.00960455084491582,0.8445238095238097,0.002024085931293968
5,sqsrules_splitgreedy,0.8173801934908077,0.011502779330099104,0.7877160469760747,0.020687734797186573,0.8496626984126985,0.005501049150044309
5,squish,0.5858815864494369,0.00953450889588857,0.4488277139358213,0.011215175400496486,0.84375,0.0
5,tns,0.5649524482485717,0.01420587911769146,0.5697856364768126,0.013748197544543648,0.5604825396825401,0.019388802901455626


==> expres/exp_random_1_1_aggregated_results.csv <==
x-,method-,F1-mean,F1-std,precision-mean,precision-std,recall-mean,recall-std
1,cossu,0.0010000000000000005,0.0,0.0010000000000000005,0.0,0.0010000000000000005,0.0
1,poerma,0.5144219271657907,0.2898415481509602,0.9334,0.257940690857414,0.3900666666666667,0.2427845801960091
1,poermh,0.5613376397023455,0.3582146775831373,0.9334,0.257940690857414,0.4634,0.31582178518905246
1,secret,0.9768903183537331,0.028446084766084876,0.9747019062808537,0.03857785821467965,0.9800000000000001,0.03162277660168382
1,sqs,0.6192281985883636,0.02918977371793002,0.6666666666666663,6.63485160886875e-17,0.5799999999999998,0.05007930219099009
1,sqsrules_greedywoalph,0.6129438344092626,0.02766009034348537,0.6666666666666663,5.139333957141231e-17,0.5688888888888888,0.046233820278732456
1,sqsrules_splitall,0.6192281985883636,0.02918977371793002,0.6666666666666663,6.63485160886875e-17,0.5799999999999998,0.05007930219099009
1,sqsrules_splitgreedy,0.6129438344092626,0.02766009034348537,0.6666666666666663,5.139333957141231e-17,0.5688888888888888,0.046233820278732456
1,squish,0.6309996906488134,0.020811454484953355,0.6666666666666663,5.93439168722175e-17,0.5999999999999998,0.03779644730092268
1,tns,0.5831774562614658,0.0934484238623775,0.6589770723104055,0.10300723224398609,0.5269259259259259,0.09637055922572581
2,cossu,0.0010000000000000005,0.0,0.0010000000000000005,0.0,0.0010000000000000005,0.0
2,poerma,0.8071974677137965,0.07726291476685881,1.0,0.0,0.6833333333333333,0.10965313275875668
2,poermh,0.8687036318615267,0.06628831812522863,1.0,0.0,0.7733333333333335,0.09976162063830434
2,secret,0.9903213317847467,0.01521737824779989,0.9812409812409814,0.029345534854410143,1.0,0.0
2,sqs,0.6666666666666663,0.0,0.6666666666666663,0.0,0.6666666666666663,0.0
2,sqsrules_greedywoalph,0.6666666666666663,0.0,0.6666666666666663,0.0,0.6666666666666663,0.0
2,sqsrules_splitall,0.6666666666666663,0.0,0.6666666666666663,0.0,0.6666666666666663,0.0
2,sqsrules_splitgreedy,0.6666666666666663,0.0,0.6666666666666663,0.0,0.6666666666666663,0.0
2,squish,0.6666666666666663,0.0,0.6666666666666663,0.0,0.6666666666666663,0.0
2,tns,0.6249554830263043,0.0828174564999205,0.6898941798941799,0.09338496933945142,0.573388888888889,0.08114780915845439


==> expres/exp_tail_size_aggregated_results.csv <==
x-,method-,F1-mean,F1-std,precision-mean,precision-std,recall-mean,recall-std
1,cossu,0.7432389766087245,0.0286107472198934,0.7615144939160998,0.01794109309683236,0.7262916666666663,0.03940574196738338
1,poerma,0.7583972723003083,0.08551693601610261,0.7232429492879735,0.12579158083862035,0.8143333333333335,0.031041379664280215
1,poermh,0.48754129607887275,0.1145393423382905,0.3532832056997909,0.08374488136358915,0.8288333333333334,0.0109904264559757
1,secret,0.8313759692147202,0.012532716317445748,0.8665059808612445,0.021270605735394372,0.7991666666666669,0.007816190648731016
1,sqs,0.6902654867256641,0.0,0.6000000000000001,0.0,0.8125,0.0
1,sqsrules_greedywoalph,0.8465517666764034,0.01718154345562764,0.8997368421052634,0.00117687788289463,0.7998125,0.029633937137396368
1,sqsrules_splitall,0.6902654867256641,0.0,0.6000000000000001,0.0,0.8125,0.0
1,sqsrules_splitgreedy,0.8520886137456329,0.004904174090931965,0.897570175438597,0.006682690806655607,0.8109999999999999,0.003663475485325242
1,squish,0.716890161611498,0.006903540429341227,0.64290462623796,0.009600819610883384,0.8101923076923078,0.004385290096535147
1,tns,0.7311471696554961,0.030897356083156486,0.7383730158730155,0.03225292375412943,0.7244583333333331,0.03418781437949468
2,poerma,0.12794659864606533,0.011668035540034007,0.06936281937732638,0.006834574908357251,0.8305208333333335,0.009057909118146017
2,poermh,0.07407774890088724,0.014537936583055728,0.03883118979445735,0.00768609445942925,0.8322083333333335,0.0023353427020594785
2,secret,0.9352181634376222,0.01304443195070598,0.931692176870748,0.023641879247323378,0.9390664682539679,0.00605197067618927
2,sqs,0.528044017173847,0.012605616192166286,0.3844014550005853,0.013313635208586775,0.84375,0.0
2,sqsrules_greedywoalph,0.6383157452438135,0.02538388643430669,0.6872253787878788,0.000846330421396234,0.5973239087301586,0.04291331896754613
2,sqsrules_splitall,0.5285400489198786,0.013108485695458647,0.38476482709360854,0.013639814111657165,0.84453125,0.0034938562148434196
2,sqsrules_splitgreedy,0.8136391403427179,0.02226158024600037,0.7810501446269109,0.046589134620654435,0.8511111111111112,0.011048457307216944
2,squish,0.5808410850022848,0.02788557013396086,0.4436021042812402,0.03231670367797593,0.84375,0.0
2,tns,0.5651888471212521,0.010377315235594195,0.5539115646258506,0.015934933707642242,0.5771220238095238,0.007436283906662934
3,poerma,0.028918800701780045,0.005956406018621784,0.014741853177162395,0.0031792694125943274,0.8188880598568101,0.04861611397838802
3,poermh,0.016651747976146908,0.0018864609349419736,0.008411040902551913,0.0009588638099448979,0.8322275641025643,0.0023458926013183367
3,secret,0.9344739199883879,0.02263270825577912,0.9226054551783308,0.04094925313125331,0.9476121829559332,0.012091148842762115
3,sqs,0.435634836045658,0.012279450786881935,0.2924764266316441,0.011106258807195174,0.8541666666666666,0.0
3,sqsrules_greedywoalph,0.5004262151198223,0.12468559927948585,0.7072872603794808,0.0016552622849670424,0.4058192501942502,0.143573048431411
3,sqsrules_splitall,0.44035846282165536,0.011693325614397716,0.29567336229787056,0.010628613766318537,0.8631879370629371,0.006793180327935525
3,sqsrules_splitgreedy,0.8260857060103689,0.024830746496475747,0.7829176390418979,0.04495595397689328,0.8759727078477081,0.013420662404415085
3,squish,0.42544115824807566,0.022483333446509754,0.2835944888291869,0.020408045857370948,0.8541666666666666,0.0
3,tns,0.5069713572359582,0.0126063028937181,0.4893578643578643,0.010967401273713002,0.5261729797979796,0.01858608620107098
4,poerma,0.008342725049077113,0.0006255783764880064,0.00419259278435403,0.0003160639752567744,0.828629854826546,0.010592793156026323
4,poermh,0.00470377922338151,0.0003096335087296012,0.002358590392131289,0.00015576284031882526,0.8315535444947211,0.0027354407508334007
4,secret,0.8629015405856013,0.05231014445156724,0.7968067091871908,0.08272547320046814,0.9467209077687017,0.01301545701609735
4,sqs,0.3869975632090234,0.011551214700298752,0.24980756258566647,0.009641681553031923,0.859375,0.0
4,sqsrules_greedywoalph,0.43361527279895756,0.1369953890118924,0.7169052190320573,0.0016118034445264198,0.32742187500000003,0.12840026217790057
4,sqsrules_splitall,0.40586783528264736,0.012118530920200215,0.26231537338623306,0.009934751732019336,0.897373774509804,0.01122020002706421
4,sqsrules_splitgreedy,0.8644476227513417,0.028343887358726224,0.8315664181810482,0.04887294414222069,0.9015127283868095,0.012877069701112102
4,squish,0.39802598825966956,0.06831590248055024,0.2626099577870053,0.0626273277528681,0.8551980923488276,0.010924162951049806
4,tns,0.474729183873199,0.016348042534303237,0.4500105218855219,0.011762914924637111,0.5027667297979798,0.024880173799198744
5,poerma,0.002731437419583733,0.0019849977080979623,0.0013709428870741958,0.0010086545980194422,0.8110930016244936,0.09173220058700284
5,poermh,0.001253719243016192,6.380188074775959e-05,0.0006273337647228738,3.1949317279629695e-05,0.8315895920868348,0.0021765864179038056
5,secret,0.8380073311109981,0.05828354793450304,0.7542515495735163,0.09204879336563954,0.9505495877174287,0.008584941279140479
5,sqs,0.356301523383754,0.007132103073138098,0.22455522886176205,0.005658073106974581,0.8625000000000004,0.0
5,sqsrules_greedywoalph,0.34334422977407797,0.09601626406672135,0.7229802174990143,0.0014754274061071727,0.23235576923076925,0.08785075347172425
5,sqsrules_splitall,0.38757273930219766,0.00829685535738259,0.2453535199244999,0.0063298028858271614,0.9224259868421052,0.010812086453040019
5,sqsrules_splitgreedy,0.8875610489021017,0.0242881321873588,0.8552564916490837,0.044025941191580556,0.9235859962406016,0.008783682454413173
5,squish,0.353285586305211,0.05362682364448291,0.22402076560530973,0.04472099049770414,0.8598243376297888,0.003485852242779838
5,tns,0.4596380756030832,0.008444298068663779,0.4312863921792494,0.008093692558890437,0.4920928238428238,0.011418344345181176
6,poerma,0.0006986745647196304,9.6805960754741e-05,0.00034948697741228444,4.84439684740765e-05,0.8307452380952378,0.002561687900185978
6,secret,0.8010361917791226,0.05769436286031431,0.6964753807413679,0.08560251385648478,0.9505691326884402,0.008868481399495792
6,sqs,0.3300638855151434,0.011395315123403752,0.20403217313690894,0.008706297855406815,0.8645833333333334,0.0
6,sqsrules_greedywoalph,0.2620155827510193,0.10801354670760922,0.7263923654244305,0.0015707427569836094,0.16680208333333335,0.08121578437795937
6,sqsrules_splitall,0.3620052481588253,0.012416600247875676,0.224522986729707,0.00964427882361737,0.9353125108348935,0.00898819810974508
6,sqsrules_splitgreedy,0.8729648279637049,0.027897709009069058,0.8189023254497027,0.0473093906184764,0.9362625905797101,0.009546698078802108
6,squish,0.406107071103366,0.048239045280950306,0.26765096769962576,0.042518997552849026,0.8566998052844326,0.003589234848022248
6,tns,0.4448426775177906,0.007493258195737811,0.41340775412729214,0.006882331586562359,0.48154359243697475,0.010505292910724988

